SZX-calculus: Scalable Graphical Quantum Reasoning

We introduce the Scalable ZX-calculus (SZX-calculus for short), a formal and compact graphical language for the design and verification of quantum computations. The SZX-calculus is an extension of the ZX-calculus, a powerful framework that captures graphically the fundamental properties of quantum mechanics through its complete set of rewrite rules. The ZX-calculus is, however, a low level language, with each wire representing a single qubit. This limits its ability to handle large and elaborate quantum evolutions. We extend the ZX-calculus to registers of qubits and allow compact representation of sub-diagrams via binary matrices. We show soundness and completeness of the SZX-calculus and provide two examples of applications, for graph states and error correcting codes.

==> figures2/add.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=mbox] (93) at (2, 0) {$\begin{matrix}A+B\end{matrix}$};
		\node [style=none] (94) at (0, 0) {};
		\node [style=none] (95) at (4, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (93) to (94.center);
		\draw [style=very thick] (93) to (95.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/ant.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=none] (1) at (4, 0) {};
		\node [style=antipode] (2) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
		\draw (2) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/bbone0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (0) at (0, 0) {};
		\node [style=black] (2) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/bcop1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5) {};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=black] (6) at (1, 0.5) {};
		\node [style=black] (7) at (1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6) to (0.center);
		\draw (1.center) to (7);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/berase0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=antipode] (0) at (1, 0) {};
		\node [style=black] (1) at (2, 0) {};
		\node [style=none] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/berase1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (1) at (1, 0) {};
		\node [style=none] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/bgbox0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (6) at (0, 0) {\footnotesize$G_{n,m}$};
		\node [style=none] (7) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (6) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/bhad.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ghad] (0) at (1, 0) {};
		\node [style=none] (1) at (0, 0) {};
		\node [style=none] (2) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (1.center) to (0);
		\draw [style=very thick] (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/bneu1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (0, 0) {};
		\node [style=none] (3) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/bone.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=green] (0) at (0, 0) {};
		\node [style=red] (1) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/bspe1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=none] (2) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/bunit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (0) at (1, 0) {};
		\node [style=none] (1) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/cap1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (0, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick, in=0, out=0, looseness=1.75] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/clproofa9.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (0, 0) {$G*u$};
		\node [style=none] (1) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/clproofb0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (0, 0) {$G*u$};
		\node [style=gred] (1) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/clproofb5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (0, 0) {$G$};
		\node [style=gred] (7) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (0) to (7);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/cpcdproof11.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (0, 0) {};
		\node [style=red] (8) at (2, 1) {};
		\node [style=green] (9) at (1, 1) {};
		\node [style=none] (18) at (10, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (1.center) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/cpcdproof12.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (0, 0) {};
		\node [style=none] (18) at (10, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (1.center) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/elim1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12) at (2, -0.5) {};
		\node [style=none] (15) at (0, 0.5) {};
		\node [style=none] (16) at (0, -0.5) {};
		\node [style=none] (17) at (2, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (16.center) to (12.center);
		\draw (15.center) to (17.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/exp1-s.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (9) at (0, 0) {};
		\node [style=none] (11) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (9.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/gdef0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=box] (1) at (2, 0) {$G$};
		\node [style=none] (2) at (4, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (1) to (0.center);
		\draw [style=very thick] (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/gsdef0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (0, 0) {$G$};
		\node [style=none] (1) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/gsdef1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (2, 0) {$G$};
		\node [style=none] (1) at (4, 0) {};
		\node [style=green] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (1.center) to (0);
		\draw [style=very thick] (0) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/gsproofa12.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (4) at (0, 0) {$G$};
		\node [style=none] (17) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (4) to (17.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/gsproofa15.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (4) at (0, 0) {$G$};
		\node [style=none] (11) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (11.center) to (4);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/hopf1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=black] (1) at (1, 0) {};
		\node [style=white] (4) at (2, 0) {};
		\node [style=none] (5) at (3, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (4) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/iinj1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (77) at (0, 0) {};
		\node [style=none] (92) at (3, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (77.center) to (92.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/isu1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (77) at (0, 0) {};
		\node [style=none] (92) at (3, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (77.center) to (92.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/lcproof26.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (1) at (0, 0) {$G*u$};
		\node [style=none] (119) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (119.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/mat.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=rmat] (1) at (1.5, 0) {};
		\node [style=none] (2) at (3, 0) {};
		\node [style=none] (3) at (1.5, 0.75) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (0.center) to (1);
		\draw [style=very thick] (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/merge.tikz <==
\begin{tikzpicture}
\end{tikzpicture}


==> figures2/minus0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=mbox] (1) at (4, 0) {$A$};
		\node [style=antipode] (2) at (2, 0) {};
		\node [style=none] (3) at (6, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
		\draw (2) to (1);
		\draw (3.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/minus1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=mbox] (1) at (2, 0) {$-A$};
		\node [style=none] (2) at (0, 0) {};
		\node [style=none] (3) at (4, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1);
		\draw (3.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/monadunit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1, 0) {};
		\node [style=black] (1) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/monadunit2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (0, 0) {};
		\node [style=none] (3) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/mulp1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (0, 0) {};
		\node [style=none] (6) at (3.75, 0) {};
		\node [style=mbox] (7) at (2, 0) {$BA$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (5.center) to (7);
		\draw [style=very thick] (7) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/mulpproof4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (64) at (0, 0) {};
		\node [style=none] (66) at (4, 0) {};
		\node [style=mbox] (67) at (2, 0) {$P_{\pi'\circ\pi}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick, in=360, out=180] (67) to (64.center);
		\draw [style=very thick] (67) to (66.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/mulpproof5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (69) at (0, 0) {};
		\node [style=none] (70) at (4, 0) {};
		\node [style=mbox] (71) at (2, 0) {$P_{\pi'}P_{\pi}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (71) to (69.center);
		\draw [style=very thick] (71) to (70.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/nmonunit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=mongr] (8) at (0, -0.5) {};
		\node [style=monbl] (11) at (0, 0.5) {};
		\node [style=none] (12) at (1, 0.5) {};
		\node [style=none] (13) at (1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=blue] (11) to (12.center);
		\draw [style=green] (13.center) to (8);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/node.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ggreen] (0) at (0, 0) {};
		\node [style=gred] (1) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/nodep.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ggreen] (x) at (0, 0) {};
		\node [style=gred] (y) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (x) to (y);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/num0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (4, 0) {};
		\node [style=none] (4) at (0, 0) {};
		\node [style=mbox] (9) at (2, 0) {$\begin{matrix}n\end{matrix}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (9);
		\draw (9) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/prepproof0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=mbox] (2) at (2, 0) {$\begin{matrix}&A\\1& \\ &B\end{matrix}$};
		\node [style=none] (5) at (0, 0) {};
		\node [style=none] (40) at (5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (5.center) to (2);
		\draw [style=very thick] (2) to (40.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/replocomp0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (1) at (0, 0) {$G*u$};
		\node [style=none] (2) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/scal.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (x) at (0, 0) {};
		\node [style=rn] (y) at (1, 0) {};
		\node [style=none] (0) at (0.5, 0.5) {$n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=strike] (x) to (y);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/snade.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, 0) {};
		\node [style=rn] (1) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=45, out=135, looseness=1.25] (1) to (0);
		\draw (0) to (1);
		\draw [in=-45, out=-135, looseness=1.25] (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/snode.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (x) at (0, 0) {};
		\node [style=rn] (y) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (x) to (y);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/snodep.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (x) at (0, 0) {};
		\node [style=rn] (y) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (x) to (y);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/test.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=none] (1) at (2, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/transmat0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=lmat] (1) at (1.5, 0) {};
		\node [style=none] (2) at (3, 0) {};
		\node [style=none] (3) at (1.5, 0.75) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (0.center) to (1);
		\draw [style=very thick] (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/vcopy1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (2) at (0, 0) {};
		\node [style=none] (3) at (0, -0.5) {};
		\node [style=none] (5) at (1, -0.5) {};
		\node [style=gn] (6) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (3.center);
		\draw (6) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/vsur0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ggreen] (77) at (0, 0) {};
		\node [style=none] (82) at (2, 0) {};
		\node [style=rmat] (89) at (1, 0) {};
		\node [style=none] (90) at (1, 0.5) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (89) to (82.center);
		\draw [style=very thick] (77) to (89);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/vsur1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ggreen] (77) at (0, 0) {};
		\node [style=none] (89) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=very thick] (77) to (89.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/wbone0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (0, 0) {};
		\node [style=white] (2) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/wcop1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1, 0.5) {};
		\node [style=none] (1) at (1, -0.5) {};
		\node [style=white] (6) at (0, 0.5) {};
		\node [style=white] (7) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6) to (0.center);
		\draw (1.center) to (7);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/werase0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (0, 0) {};
		\node [style=antipode] (1) at (1, 0) {};
		\node [style=none] (2) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/werase1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (0, 0) {};
		\node [style=none] (2) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/wneu1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (0, 0) {};
		\node [style=none] (3) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/wspe1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=none] (2) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures2/wunit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (0, 0) {};
		\node [style=none] (1) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

